Method of Lines Transpose: A Fast Implicit Wave Propagator

As a follow up to \cite{Causley2013}, we provide a detailed description of the numerical implementation of an O(N), A-stable, second order accurate solution of the wave equation, constructed from semi-discrete boundary value problems. We improve on the previous algorithm by replacing the Lax-type correction used in \cite{Causley2013}, which was necessary for convergence when $\Delta t < \Delta x/c$, with a more accurate spatial quadrature, which we prove is convergent. We also demonstrate that the resulting solver remains fast even in the case of unstructured meshes, can incorporate domain decomposition, and allows for the implementation of Dirichlet, Neumann, periodic and outflow boundary conditions. Building upon results for the 1d formulation, we utilize alternate direction implicit (ADI) splitting to achieve a fast O(N) solver in higher spatial dimensions. Our solver is built upon line objects and, combined with the flexibility of the integral solver, allows us to solve problems on arbitrary spatial domains, by embedding the boundary in a regular Cartesian mesh. Our solver is designed to couple with particle codes, where scale separation is an issue. We therefore demonstrate the ability of our solver to take time steps well beyond that of the Courant-Friedrichs-Lewy (CFL) stability limit of explicit codes.

==> Single_Slit_Example_log.txt <==
Simulation Log
Implicit Wave Equation Solver
Single Slit Example
17-Apr-2013

Parameters:
dx = 0.005000
dy = 0.005000
dt = 0.010000
CFL = 2.000000
Nx = 200.000000
Ny = 200.000000
Lx = 1.000000
Ly = 1.000000
T = 2.000000
kInc = 62.831853
slit aperature = 0.100000
screen width = 0.001000
Time of plot 1 = 0.110000
Time of plot 2 = 0.310000
Time of plot 3 = 0.510000
Time of plot 4 = 1.010000
Time of plot 5 = 1.510000
Time of plot 6 = 2.010000

